A Task Parallel Orthonormalization Multigrid Method For Multiphase Elliptic Problems

Multigrid methods have been a popular approach for solving linear systems arising from the discretization of partial differential equations (PDEs) for several decades. They are particularly effective for accelerating convergence rates with optimal complexity in terms of both time and space. K-cycle orthonormalization multigrid is a robust variant of the multigrid method that combines the efficiency of multigrid with the robustness of Krylov-type residual minimalizations for problems with strong anisotropies. However, traditional implementations of K-cycle orthonormalization multigrid often rely on bulk-synchronous parallelism, which can limit scalability on modern high-performance computing (HPC) systems. This paper presents a task-parallel variant of the K-cycle orthonormalization multigrid method that leverages asynchronous execution to improve scalability and performance on large-scale parallel systems.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/poissonCore48_Res128_p3_Mutliplicative.txt <==
step,type,residual
0,initial,1.8834398359364281e-03
1,smoother,1.8834315597902771e-03
2,coarse,1.6963240524373036e-04
3,smoother,1.4407173169133091e-04
4,smoother,1.2156452907865016e-04
5,coarse,5.4139227649721297e-05
6,smoother,1.3255113211003468e-05
7,smoother,5.1918179986172967e-06
8,coarse,3.9005749223686913e-06
9,smoother,5.5308259146030343e-07
10,smoother,2.7239089320476574e-07
11,coarse,2.3207135305375385e-07
12,smoother,1.0330673466714587e-07
13,smoother,3.9075920975348572e-08
14,coarse,3.3884666506316209e-08
15,smoother,8.1354985623864099e-09
16,final,8.1354985623864099e-09


==> figures/poissonCore48_Res128_p3_TaskParallel.txt <==
step,type,residual
0,initial,1.8834398359364821e-03
1,smoother,1.8834317838366183e-03
2,smoother,1.8834292733607271e-03
3,smoother,1.8834292728749605e-03
4,smoother,1.8834273922069124e-03
5,smoother,1.8834273491349059e-03
6,coarse,1.3246390181032871e-04
7,smoother,9.6944436105901580e-05
8,smoother,6.3569202126480877e-05
9,smoother,3.6099885181470624e-05
10,smoother,2.0760764947479316e-05
11,smoother,1.4973742587931327e-05
12,smoother,1.0867137573626191e-05
13,smoother,8.3092160611510884e-06
14,smoother,6.7797024718156426e-06
15,smoother,5.3391245261849239e-06
16,coarse,4.5424260387748290e-06
17,smoother,3.6523095576926078e-06
18,smoother,2.1395480569450282e-06
19,smoother,1.3690521710544437e-06
20,smoother,1.0400428299565632e-06
21,smoother,8.3757487570250684e-07
22,smoother,7.0189124789536138e-07
23,smoother,5.6378526879840154e-07
24,smoother,4.3874907019746048e-07
25,smoother,3.5660284008012999e-07
26,smoother,2.9563302132837583e-07
27,coarse,2.9012679174806082e-07
28,smoother,2.3019758274585531e-07
29,smoother,1.8499889787731456e-07
30,smoother,1.4757198339366096e-07
31,smoother,1.0982077228767496e-07
32,smoother,8.2150052486911246e-08
33,smoother,6.2003386874082455e-08
34,smoother,4.6482761009577044e-08
35,smoother,3.6527968818404085e-08
36,coarse,3.6405282834009026e-08
37,smoother,2.8261150869910790e-08
38,smoother,2.1536857689418400e-08
39,smoother,1.5533398944594422e-08
40,smoother,1.2140189388431731e-08
41,smoother,9.1376110062330530e-09
42,smoother,7.3833734988964796e-09
43,smoother,5.9638867544164976e-09
44,smoother,4.6051375543460124e-09
45,smoother,3.4426319952531545e-09
46,coarse,3.3646459247908158e-09
47,final,3.3646459247908158e-09


==> figures/stokesCore48_Res128_p3_Mutliplicative.txt <==
step,type,residual
-5,initial,4.1944601201587988e+00
1,smoother,4.1806594441516838e+00
2,coarse,7.6327751990404258e-01
3,smoother,7.3193798167640667e-01
4,smoother,5.8753686583356124e-01
5,smoother,4.1608333286192378e-01
6,smoother,2.9453273083158843e-01
7,smoother,2.3899347797600934e-01
8,smoother,2.0848472119348679e-01
9,coarse,2.0516370959790134e-01
10,smoother,1.7304225744514931e-01
11,smoother,1.5070903060109761e-01
12,smoother,1.3828227589296929e-01
13,smoother,1.2347244684330944e-01
14,smoother,1.1722336952758727e-01
15,smoother,1.1006989455696842e-01
16,coarse,1.0122378960786851e-01
17,smoother,9.0391708354216657e-02
18,smoother,6.6240449985765351e-02
19,smoother,5.2282976537447783e-02
20,smoother,4.4879778012830579e-02
21,smoother,3.9260705446104931e-02
22,smoother,3.5337853689836905e-02
23,coarse,3.5214415110454741e-02
24,smoother,3.1493425854296778e-02
25,smoother,2.9094969462301251e-02
26,smoother,2.7309047126039016e-02
27,smoother,2.5910343835907550e-02
28,smoother,2.4816810138050562e-02
29,smoother,2.3869214981842822e-02
30,coarse,2.3754773395215804e-02
31,smoother,2.2571934056539386e-02
32,smoother,2.1252274186377634e-02
33,smoother,1.9617537895896632e-02
34,smoother,1.8606593602744324e-02
35,smoother,1.7584036950450282e-02
36,smoother,1.6759081595777631e-02
37,coarse,1.5923266015127734e-02
38,smoother,1.4475373364446001e-02
39,smoother,1.1314355342998439e-02
40,smoother,9.6790236778156995e-03
41,smoother,8.4902026332592563e-03
42,smoother,7.2687113141817767e-03
43,smoother,6.2008933896140379e-03
44,coarse,5.3366672434456124e-03
45,smoother,4.5484886251029016e-03
46,smoother,3.1853274972370249e-03
47,smoother,2.6003774753688932e-03
48,smoother,2.2751585751120277e-03
49,smoother,1.9989718390973411e-03
50,smoother,1.8254881129242371e-03
51,coarse,1.6440297890099160e-03
52,smoother,1.3948810382465213e-03
53,smoother,1.0327298625040430e-03
54,smoother,8.5944216813612544e-04
55,smoother,7.2757794403865473e-04
56,smoother,6.1632784096126835e-04
57,smoother,5.4080724174798375e-04
58,coarse,4.4177859611142903e-04
59,smoother,3.7308205788365252e-04
60,smoother,2.3454369042521074e-04
61,smoother,1.8001565660813066e-04
62,smoother,1.5020096965888603e-04
63,smoother,1.3005397671765718e-04
64,smoother,1.1528893727270983e-04
65,coarse,9.4121150327548155e-05
66,smoother,8.0157462866410129e-05
67,smoother,5.3282831712316371e-05
68,smoother,4.1951069649384430e-05
69,smoother,3.5822094904099008e-05
70,smoother,3.1208242644231310e-05
71,smoother,2.7907594236241735e-05
72,coarse,2.3135459735768373e-05
73,smoother,1.9809193083169173e-05
74,smoother,1.3934577676024496e-05
75,smoother,1.0807877877327645e-05
76,smoother,8.8820450689360631e-06
77,smoother,7.5376568927067225e-06
78,smoother,6.5460704018957530e-06
79,coarse,5.5988661194376131e-06
80,smoother,4.8819732478397604e-06
81,smoother,3.5126289139661696e-06
82,smoother,2.8609326183059017e-06
83,smoother,2.3284539673872040e-06
84,smoother,1.9659698800782297e-06
85,smoother,1.6465378869998011e-06
86,coarse,1.3753657376288814e-06
87,smoother,1.2378771419647229e-06
88,smoother,8.8074687104991054e-07
89,smoother,7.0255596393240898e-07
90,smoother,5.7502523554396494e-07
91,smoother,4.8164838863745132e-07
92,smoother,3.9552620595501376e-07
93,coarse,3.2567391811433330e-07
94,smoother,2.7170921603495070e-07
95,smoother,1.8726259740736154e-07
96,smoother,1.5156169871439141e-07
97,smoother,1.2479686921176433e-07
98,smoother,1.0463307457209338e-07
99,smoother,8.7379981471129760e-08
100,coarse,7.4645608200239740e-08
101,smoother,6.2924695138570853e-08
102,smoother,4.2298872048037230e-08
103,final,4.2298872048037230e-08


==> figures/stokesCore48_Res128_p3_TaskParallel.txt <==
step,type,residual
-12,initial,4.1944601201587570e+00
-2,smoother,4.1765195363311980e+00
0,smoother,3.8942326677584411e+00
2,smoother,3.6368220765981780e+00
4,smoother,3.0373246266881697e+00
5,smoother,2.6193290303879802e+00
6,smoother,2.2736280738801220e+00
7,coarse,6.6039288260900286e-01
8,smoother,6.4443215455552438e-01
9,smoother,5.3140583761413751e-01
10,smoother,3.9391392788069163e-01
11,smoother,3.0297314644456369e-01
12,smoother,2.7072941213756685e-01
13,smoother,2.4706392890370907e-01
14,smoother,2.3125839967901216e-01
15,smoother,2.1637404296391244e-01
16,smoother,2.0330703962216334e-01
17,smoother,1.9105977190901624e-01
18,smoother,1.7997450837618781e-01
19,smoother,1.7079979420301275e-01
20,smoother,1.6096117009335378e-01
21,smoother,1.5356218279480077e-01
22,smoother,1.4577977962988023e-01
23,smoother,1.3858046007015259e-01
24,smoother,1.3028305706703319e-01
25,smoother,1.2419483239441602e-01
26,coarse,1.2382821153916251e-01
27,smoother,1.1554138883363815e-01
28,smoother,1.0599113460414540e-01
29,smoother,9.8504711817773302e-02
30,smoother,9.1308437004028006e-02
31,smoother,8.5120395025273660e-02
32,smoother,7.9970583976299442e-02
33,smoother,7.4658794927025873e-02
34,smoother,7.0066336772667825e-02
35,smoother,6.5775730097533125e-02
36,smoother,6.3168717937266070e-02
37,smoother,5.8942624292067328e-02
38,smoother,5.6678132983907531e-02
39,smoother,5.4195460937909612e-02
40,smoother,5.2775732270265198e-02
41,smoother,5.0929959902915191e-02
42,smoother,4.9500785824101119e-02
43,smoother,4.7823144711672420e-02
44,smoother,4.6197612571468739e-02
45,smoother,4.4914438362262762e-02
46,smoother,4.3519901142111614e-02
47,smoother,4.2391786284080121e-02
48,smoother,4.0829094735678292e-02
49,smoother,3.9835223303469378e-02
50,smoother,3.8819698508416940e-02
51,smoother,3.8090992646203733e-02
52,smoother,3.6696181659932929e-02
53,smoother,3.5785869496155302e-02
54,smoother,3.4238286427156914e-02
55,smoother,3.3502911152601157e-02
56,smoother,3.2142676881170278e-02
57,smoother,3.0960316911011726e-02
58,smoother,2.9859542886144588e-02
59,coarse,2.9854867803193710e-02
60,smoother,2.8888422769966796e-02
61,smoother,2.7933764108391365e-02
62,smoother,2.6888239527406130e-02
63,smoother,2.5842998102128031e-02
64,smoother,2.5083503158052509e-02
65,smoother,2.4196897012628282e-02
66,smoother,2.3536908686570632e-02
67,smoother,2.2775754884296832e-02
68,smoother,2.2147078047403550e-02
69,smoother,2.1354370361342728e-02
70,smoother,2.0502673849782913e-02
71,smoother,2.0117741041467789e-02
72,smoother,1.9701755930261515e-02
73,smoother,1.9401305502719995e-02
74,smoother,1.8982406454295667e-02
75,smoother,1.8699988223408438e-02
76,smoother,1.8251941456243516e-02
77,smoother,1.7706503320316456e-02
78,smoother,1.7012153540621400e-02
79,smoother,1.6059190146013955e-02
80,smoother,1.4938915787228719e-02
81,smoother,1.3782558194205841e-02
82,smoother,1.2921431314142364e-02
83,smoother,1.2217700018552574e-02
84,coarse,1.2178754212066194e-02
85,smoother,1.1485393622012506e-02
86,smoother,1.0846684367023877e-02
87,smoother,1.0468296789139939e-02
88,smoother,9.9017747109443003e-03
89,smoother,9.4084501168317982e-03
90,smoother,8.7456412604063824e-03
91,smoother,8.3083923698078991e-03
92,smoother,7.6600187306736910e-03
93,smoother,7.2047993347079996e-03
94,smoother,6.7795689029208116e-03
95,smoother,6.3914981131545532e-03
96,smoother,6.0647697816696875e-03
97,smoother,5.7463866736595518e-03
98,smoother,5.4771902520676340e-03
99,smoother,5.1976223283045761e-03
100,smoother,4.8833113925957515e-03
101,smoother,4.5343166647969875e-03
102,smoother,4.2644175134480648e-03
103,smoother,3.9335915092508049e-03
104,smoother,3.6442867469499173e-03
105,smoother,3.3640374164299004e-03
106,smoother,3.2119372537209095e-03
107,smoother,3.0853082225120137e-03
108,smoother,2.9681592380316649e-03
109,smoother,2.8621602824014884e-03
110,coarse,2.8609991950815307e-03
111,smoother,2.7701625749568352e-03
112,smoother,2.6896699629289744e-03
113,smoother,2.6378045071685195e-03
114,smoother,2.5729386139626241e-03
115,smoother,2.4998424053511610e-03
116,smoother,2.4129404739096257e-03
117,smoother,2.2918766732781923e-03
118,smoother,2.1577055169215262e-03
119,smoother,2.0043134966474907e-03
120,smoother,1.8835077716644443e-03
121,smoother,1.8062334852014213e-03
122,smoother,1.7327560938832107e-03
123,smoother,1.6830540236465992e-03
124,smoother,1.6132046389698681e-03
125,smoother,1.5355787827370537e-03
126,smoother,1.3977049047819467e-03
127,smoother,1.2919376206552513e-03
128,smoother,1.2248332734805941e-03
129,smoother,1.1675916534661529e-03
130,smoother,1.1112280255146352e-03
131,smoother,1.0715408666623983e-03
132,smoother,1.0458671358815543e-03
133,smoother,1.0120959622378944e-03
134,smoother,9.7590825226998273e-04
135,smoother,9.5048249444056921e-04
136,smoother,9.2158171851332554e-04
137,smoother,8.9373964722499024e-04
138,coarse,8.9243747259820042e-04
139,smoother,8.7005888077441656e-04
140,smoother,8.2394363972522033e-04
141,smoother,7.8755266326476848e-04
142,smoother,7.4308681153258560e-04
143,smoother,7.0219111634243331e-04
144,smoother,6.6764892328364221e-04
145,smoother,6.3138799977174008e-04
146,smoother,6.0238432703421424e-04
147,smoother,5.7204640043870812e-04
148,smoother,5.3392668547683642e-04
149,smoother,4.8480842042323337e-04
150,smoother,4.5187689266767354e-04
151,smoother,4.2316295870065861e-04
152,smoother,3.9937109151344942e-04
153,smoother,3.7539700713187579e-04
154,smoother,3.5420409692823079e-04
155,smoother,3.3961568004485743e-04
156,smoother,3.2356742022659270e-04
157,smoother,3.1195668176637383e-04
158,smoother,2.9427551048882052e-04
159,smoother,2.7543520040884418e-04
160,smoother,2.6075230213054492e-04
161,smoother,2.4514033982198330e-04
162,smoother,2.3289533379363965e-04
163,smoother,2.2259887572913592e-04
164,coarse,2.2244410148942735e-04
165,smoother,2.1394916201465330e-04
166,smoother,2.0241561664915012e-04
167,smoother,1.9079249258702487e-04
168,smoother,1.8002776471110827e-04
169,smoother,1.7049119603964038e-04
170,smoother,1.5919087914098297e-04
171,smoother,1.4938383121484465e-04
172,smoother,1.4031427784504002e-04
173,smoother,1.3089397953627266e-04
174,smoother,1.2411495623803007e-04
175,smoother,1.1782940350627969e-04
176,smoother,1.1165219104235786e-04
177,smoother,1.0463640081931791e-04
178,smoother,9.9926482164949967e-05
179,smoother,9.4963214290110523e-05
180,smoother,9.0876877536733155e-05
181,smoother,8.6628085400142197e-05
182,smoother,8.2497443001471057e-05
183,smoother,7.8006387726159377e-05
184,smoother,7.4889998727677729e-05
185,smoother,7.1212766481101728e-05
186,smoother,6.6675164312892104e-05
187,smoother,6.2673933649000764e-05
188,coarse,6.2556059712707451e-05
189,smoother,6.0525234496216553e-05
190,smoother,5.5986924987841770e-05
191,smoother,5.2187300988395042e-05
192,smoother,4.9273074871408885e-05
193,smoother,4.5529083697326140e-05
194,smoother,4.2186199530272180e-05
195,smoother,3.9753630718218413e-05
196,smoother,3.6725325386184493e-05
197,smoother,3.4510041953485709e-05
198,smoother,3.1741953929680059e-05
199,smoother,2.8691581024859793e-05
200,smoother,2.6490076071243297e-05
201,smoother,2.5146040182655349e-05
202,smoother,2.3904413599550913e-05
203,smoother,2.2911061371214623e-05
204,smoother,2.1524297239226226e-05
205,smoother,2.0607385392626796e-05
206,smoother,1.9832350312732635e-05
207,smoother,1.8644371013914357e-05
208,smoother,1.7477668612029595e-05
209,smoother,1.6498344336481082e-05
210,smoother,1.5520481686479241e-05
211,smoother,1.4663159851850078e-05
212,smoother,1.3932724192119570e-05
213,smoother,1.3158837273483660e-05
214,coarse,1.3149075968729312e-05
215,smoother,1.2909520633372919e-05
216,smoother,1.2572269763882195e-05
217,smoother,1.1994024286591136e-05
218,smoother,1.1040694852119024e-05
219,smoother,1.0303662635620880e-05
220,smoother,9.7053135698077819e-06
221,smoother,9.3002380610755090e-06
222,smoother,8.9047802432291972e-06
223,smoother,8.3199153120165521e-06
224,smoother,7.6469416564398819e-06
225,smoother,7.1628335429105564e-06
226,smoother,6.8627770622696502e-06
227,smoother,6.5322047092200422e-06
228,smoother,6.2864050407444032e-06
229,smoother,5.9425838601233034e-06
230,smoother,5.6455255555682465e-06
231,smoother,5.4329648402902374e-06
232,smoother,5.2500589302538852e-06
233,smoother,5.0677390783831048e-06
234,smoother,4.8579029518358723e-06
235,smoother,4.7095441617977915e-06
236,smoother,4.5161880909058838e-06
237,smoother,4.3373550198153342e-06
238,coarse,4.3316173396556023e-06
239,smoother,4.2077843604062639e-06
240,smoother,4.0289030577779033e-06
241,smoother,3.8630960780163451e-06
242,smoother,3.6697932056520305e-06
243,smoother,3.4147454026821460e-06
244,smoother,3.1796523297330647e-06
245,smoother,3.0115595570780581e-06
246,smoother,2.7897838537207659e-06
247,smoother,2.5722156360023260e-06
248,smoother,2.3893822118322750e-06
249,smoother,2.2467615821921316e-06
250,smoother,2.1103733850781507e-06
251,smoother,1.9820409687828831e-06
252,smoother,1.8613491232614935e-06
253,smoother,1.7400900693595210e-06
254,smoother,1.6381563534111813e-06
255,smoother,1.5543976167510672e-06
256,smoother,1.4699885688745119e-06
257,smoother,1.3902415067496890e-06
258,smoother,1.3182530741489198e-06
259,smoother,1.2254221454295778e-06
260,smoother,1.1530609155790614e-06
261,smoother,1.0906768419683843e-06
262,smoother,1.0241605593366641e-06
263,coarse,1.0235528742032121e-06
264,smoother,9.7175929597051786e-07
265,smoother,9.1473239003048585e-07
266,smoother,8.6258660609610840e-07
267,smoother,8.0885716217388054e-07
268,smoother,7.6052628388647981e-07
269,smoother,7.2323731260663404e-07
270,smoother,6.8854715913584908e-07
271,smoother,6.5655527059772197e-07
272,smoother,6.2415719862666150e-07
273,smoother,5.9276484097890010e-07
274,smoother,5.6823854723978537e-07
275,smoother,5.4613906441205610e-07
276,smoother,5.2274270640327758e-07
277,smoother,5.0074347896312314e-07
278,smoother,4.8281622258536323e-07
279,smoother,4.6682743637253390e-07
280,smoother,4.4935282139885294e-07
281,smoother,4.2981800043523016e-07
282,smoother,4.1375214568665473e-07
283,smoother,3.9719268842144366e-07
284,smoother,3.8116393838236756e-07
285,smoother,3.6773281047978344e-07
286,coarse,3.6694942103689782e-07
287,smoother,3.6032984537370047e-07
288,smoother,3.4046727025049155e-07
289,smoother,3.1384567816813298e-07
290,smoother,2.9406297102537743e-07
291,smoother,2.7619831777299150e-07
292,smoother,2.5507294007322641e-07
293,smoother,2.3433506952033657e-07
294,smoother,2.1199926579681186e-07
295,smoother,1.9372482499472963e-07
296,smoother,1.7677511059585056e-07
297,smoother,1.6286905048109991e-07
298,smoother,1.5105191124283504e-07
299,smoother,1.3620163054955437e-07
300,smoother,1.2459837229491751e-07
301,smoother,1.1664918492889227e-07
302,smoother,1.1026828985036951e-07
303,smoother,1.0343599606634666e-07
304,smoother,9.8483655928672619e-08
305,smoother,9.2503341739461560e-08
306,smoother,8.6947688010174902e-08
307,smoother,8.1722264185334290e-08
308,coarse,8.1658879873421334e-08
309,smoother,7.8893287697306400e-08
310,smoother,7.3986197537488633e-08
311,smoother,7.0397830690647913e-08
312,smoother,6.6365115905543766e-08
313,smoother,6.2508660525539122e-08
314,smoother,5.8835605170781603e-08
315,smoother,5.5397530982069527e-08
316,smoother,5.2133484324237724e-08
317,smoother,4.8945748163825251e-08
318,smoother,4.5386553822371147e-08
319,smoother,4.2935890827094254e-08
320,smoother,4.0569697250100591e-08
321,smoother,3.8314702826785280e-08
322,smoother,3.6310413550031566e-08
323,smoother,3.4605884711683933e-08
324,smoother,3.3056221639927915e-08
325,smoother,3.1900190136797808e-08
326,smoother,3.0690626888971904e-08
327,smoother,2.9815263782573754e-08
328,coarse,2.9769475645609283e-08
329,final,2.9769475645609283e-08

